Towards a unified interpretation of the early Universe in $R^2$-corrected dark energy model of $F(R)$ gravity

$R^2$-corrected dark energy (DE) models in $F(R)$ gravity have been widely investigated in recent years, which not only removes the weak singularity potentially present in DE models but also provide us with a unified picture of the cosmic history, including the inflationary and DE epochs. Towards the unified interpretation of dynamical DE all over the cosmic history in the class of $R^2$-corrected DE models, we explore the universal features of the scalaron dynamics in the radiation-dominated epoch, along with the chameleon mechanism, by keeping our eyes on the inflationary and DE epochs. We show that the scalaron evolution does not follow a \textit{surfing solution} and is mostly adiabatic before big bang nucleosynthesis (BBN), even properly including the \textit{kick} by the nonperturbative QCD phase transition, hence a catastrophic consequence claimed in the literature is not applied to this class of DE models. This is due to the presence of the gigantic scale hierarchy between $R^2$ correction and DE, so is the universal feature for the class of $R^2$-corrected DE models. The prospects for the post- or onset-inflationary epoch would be pretty different from what the standard $R^2$ inflationary scenario undergoes due to the presence of the chameleon mechanism.

==> degrees_of_freedom.dat <==
temperature [GeV],dof for entropy density,dof for energy density
1e-05,3.91,3.36
2e-05,3.91,3.36
5e-05,3.93,3.39
0.0001,4.78,4.46
0.0002,7.55,7.66
0.0005,10.03,10.16
0.001,10.56,10.6
0.002,10.7,10.71
0.005,10.74,10.74
0.01,10.76,10.76
0.02,11.25,11.33
0.05,14.32,14.63
0.1,17.55,18.0
0.114,18.1307288651464,18.1307288651464
0.115,18.31517210543631,18.31517210543631
0.116,18.489902218058344,18.489902218058344
0.117,18.655405004762883,18.655405004762883
0.118,18.81352699916502,18.81352699916502
0.119,18.96595086219565,18.96595086219565
0.12,19.111569814088735,19.111569814088735
0.121,19.254545071642276,19.254545071642276
0.122,19.39487982349941,19.39487982349941
0.123,19.53135622285078,19.53135622285078
0.124,19.667660414102222,19.667660414102222
0.125,19.80246570915764,19.80246570915764
0.126,19.93684881914374,19.93684881914374
0.127,20.071787239858978,20.071787239858978
0.128,20.20707986025822,20.20707986025822
0.129,20.3446653850539,20.3446653850539
0.13,20.484227403173065,20.484227403173065
0.131,20.62547204943483,20.62547204943483
0.132,20.770108881942793,20.770108881942793
0.133,20.917751529226923,20.917751529226923
0.134,21.0708822326162,21.0708822326162
0.135,21.229903762027714,21.229903762027714
0.136,21.396077885260663,21.396077885260663
0.137,21.568770836508527,21.568770836508527
0.138,21.74912359068938,21.74912359068938
0.139,21.938165784347927,21.938165784347927
0.14,22.136823949389953,22.136823949389953
0.141,22.343489397087232,22.343489397087232
0.142,22.560650756864568,22.560650756864568
0.143,22.787455230260004,22.787455230260004
0.144,23.02539126387254,23.02539126387254
0.145,23.272815709095113,23.272815709095113
0.146,23.53112923948036,23.53112923948036
0.147,23.800166106586747,23.800166106586747
0.148,24.076941381466064,24.076941381466064
0.149,24.362135607483822,24.362135607483822
0.15,24.653659136395248,24.653659136395248
0.151,24.950234296786107,24.950234296786107
0.152,25.251970198351582,25.251970198351582
0.153,25.557048233224076,25.557048233224076
0.154,25.865029244154854,25.865029244154854
0.155,26.175500933956336,26.175500933956336
0.156,26.486875333453995,26.486875333453995
0.157,26.799446829792515,26.799446829792515
0.158,27.111750475327817,27.111750475327817
0.159,27.423561920490414,27.423561920490414
0.16,27.734115505936437,27.734115505936437
0.161,28.04324743692149,28.04324743692149
0.162,28.350805931528036,28.350805931528036
0.163,28.655597697121273,28.655597697121273
0.164,28.957550303398804,28.957550303398804
0.165,29.25609105494759,29.25609105494759
0.166,29.55118887238795,29.55118887238795
0.167,29.842817718032762,29.842817718032762
0.168,30.12999467836442,30.12999467836442
0.169,30.413226015092345,30.413226015092345
0.17,30.691130474932734,30.691130474932734
0.171,30.964706250199093,30.964706250199093
0.172,31.233095324434323,31.233095324434323
0.173,31.49638333334621,31.49638333334621
0.174,31.75465492611322,31.75465492611322
0.175,32.00841911244448,32.00841911244448
0.176,32.25731870711027,32.25731870711027
0.177,32.50184686597798,32.50184686597798
0.178,32.7420638765562,32.7420638765562
0.179,32.97802984986218,32.97802984986218
0.18,33.20980466899811,33.20980466899811
0.181,33.43783239843398,33.43783239843398
0.182,33.662153420954155,33.662153420954155
0.183,33.882808584108005,33.882808584108005
0.184,34.10020508380329,34.10020508380329
0.185,34.31400672269103,34.31400672269103
0.186,34.524609982474104,34.524609982474104
0.187,34.73169167209142,34.73169167209142
0.188,34.935980861104674,34.935980861104674
0.189,35.137150333672096,35.137150333672096
0.19,35.33556021738926,35.33556021738926
0.191,35.531223314174,35.531223314174
0.192,35.72383153735689,35.72383153735689
0.193,35.914049167381165,35.914049167381165
0.194,36.10156517410983,36.10156517410983
0.195,36.28670410427723,36.28670410427723
0.196,36.46946987690947,36.46946987690947
0.197,36.64986777870893,36.64986777870893
0.198,36.82819806204736,36.82819806204736
0.199,37.00387669933005,37.00387669933005
0.2,37.17778066920528,37.17778066920528
0.201,37.34933300876669,37.34933300876669
0.202,37.519098247280674,37.519098247280674
0.203,37.686791699282715,37.686791699282715
0.204,37.852683456271734,37.852683456271734
0.205,38.016764550580845,38.016764550580845
0.206,38.17876681093204,38.17876681093204
0.207,38.33920967080167,38.33920967080167
0.208,38.49782402332005,38.49782402332005
0.209,38.65485642125063,38.65485642125063
0.21,38.81029430117427,38.81029430117427
0.211,38.964369359474844,38.964369359474844
0.212,39.116583326633915,39.116583326633915
0.213,39.267410198156796,39.267410198156796
0.214,39.416833359211864,39.416833359211864
0.215,39.56460843941037,39.56460843941037
0.216,39.71118394583058,39.71118394583058
0.217,39.856315294484304,39.856315294484304
0.218,40.00021195706401,40.00021195706401
0.219,40.14285567850071,40.14285567850071
0.22,40.284229782006406,40.284229782006406
0.221,40.42431909162271,40.42431909162271
0.222,40.563318222910105,40.563318222910105
0.223,40.701000837698096,40.701000837698096
0.224,40.837558814666906,40.837558814666906
0.225,40.97317448354019,40.97317448354019
0.226,41.107428551659794,41.107428551659794
0.227,41.24089865446383,41.24089865446383
0.228,41.373171103774496,41.373171103774496
0.229,41.50442356744625,41.50442356744625
0.23,41.634637662510755,41.634637662510755
0.231,41.76398133125036,41.76398133125036
0.232,41.892249174828365,41.892249174828365
0.233,42.01978733018058,42.01978733018058
0.234,42.14621302430365,42.14621302430365
0.235,42.271865833636916,42.271865833636916
0.236,42.39654830721706,42.39654830721706
0.237,42.520415720455375,42.520415720455375
0.238,42.64327773655195,42.64327773655195
0.239,42.765454796171134,42.765454796171134
0.24,42.88692197375586,42.88692197375586
0.241,43.00749292539033,43.00749292539033
0.242,43.12715159267693,43.12715159267693
0.243,43.24620080408503,43.24620080408503
0.244,43.364458108078864,43.364458108078864
0.245,43.4819051407017,43.4819051407017
0.246,43.59867784346945,43.59867784346945
0.247,43.71475458437692,43.71475458437692
0.248,43.83011498222795,43.83011498222795
0.249,43.944887522493275,43.944887522493275
0.25,44.05890297563775,44.05890297563775
0.251,44.172144495669485,44.172144495669485
0.252,44.28459629096571,44.28459629096571
0.253,44.39610280694356,44.39610280694356
0.254,44.50651608224262,44.50651608224262
0.255,44.615832936831055,44.615832936831055
0.256,44.72405077783738,44.72405077783738
0.257,44.83089896758473,44.83089896758473
0.258,44.93638534012861,44.93638534012861
0.259,45.04051795067217,45.04051795067217
0.26,45.14317535381056,45.14317535381056
0.261,45.244242236760826,45.244242236760826
0.262,45.343609179859534,45.343609179859534
0.263,45.441423063437796,45.441423063437796
0.264,45.53745315988823,45.53745315988823
0.265,45.63172482038523,45.63172482038523
0.266,45.72414191003304,45.72414191003304
0.267,45.81473313227989,45.81473313227989
0.268,45.90328984959605,45.90328984959605
0.269,45.9900819626651,45.9900819626651
0.27,46.07478920091001,46.07478920091001
0.271,46.15744981224149,46.15744981224149
0.272,46.23810127060102,46.23810127060102
0.273,46.316556202587336,46.316556202587336
0.274,46.393079567687714,46.393079567687714
0.275,46.467377660701274,46.467377660701274
0.276,46.53949561452601,46.53949561452601
0.277,46.60947756777608,46.60947756777608
0.278,46.677154473413495,46.677154473413495
0.279,46.74278531863467,46.74278531863467
0.28,46.80609975632382,46.80609975632382
0.281,46.86714803693181,46.86714803693181
0.282,46.925877598263384,46.925877598263384
0.283,46.982440212519336,46.982440212519336
0.284,47.03668365692276,47.03668365692276
0.285,47.08865995184501,47.08865995184501
0.286,47.138322451086175,47.138322451086175
0.287,47.18562738437511,47.18562738437511
0.288,47.23062918190064,47.23062918190064
0.289,47.2733809848703,47.2733809848703
0.29,47.31384120549435,47.31384120549435
0.291,47.35187836124764,47.35187836124764
0.292,47.38764197551996,47.38764197551996
0.293,47.421095179460465,47.421095179460465
0.294,47.45229322171133,47.45229322171133
0.295,47.48111242866833,47.48111242866833
0.296,47.507610823719524,47.507610823719524
0.297,47.53184503276311,47.53184503276311
0.298,47.55369802908764,47.55369802908764
0.299,47.57331420488715,47.57331420488715
0.3,47.59066425502798,47.59066425502798
0.301,47.605637309844326,47.605637309844326
0.302,47.618376068650214,47.618376068650214
0.303,47.62885460971395,47.62885460971395
0.304,47.63713003091632,47.63713003091632
0.305,47.643097353037895,47.643097353037895
0.5,68.55,69.26
1.0,75.5,76.34
2.0,81.8,82.5
5.0,85.37,85.6
10.0,86.13,86.22
20.0,88.14,88.45
50.0,96.53,97.4
100.0,102.85,103.53
200.0,105.61,105.9
500.0,106.56,106.61
1000.0,106.7,106.72
2000.0,106.74,106.74
5000.0,106.75,106.75
10000.0,106.75,106.75

